Fare Evasion in Transit Networks

Public transit systems in urban areas usually require large state subsidies, primarily due to high fare evasion rates. In this paper, we study new models for optimizing fare inspection strategies in transit networks based on bilevel programming. In the first level, the leader (the network operator) determines probabilities for inspecting passengers at different locations, while in the second level, the followers (the fare-evading passengers) respond by optimizing their routes given the inspection probabilities and travel times. To model the followers' behavior we study both a non-adaptive variant, in which passengers select a path a priori and continue along it throughout their journey, and an adaptive variant, in which they gain information along the way and use it to update their route. For these problems, which are interesting in their own right, we design exact and approximation algorithms and we prove a tight bound of 3/4 on the ratio of the optimal cost between adaptive and non-adaptive strategies. For the leader's optimization problem, we study a fixed-fare and a flexible-fare variant, where ticket prices may or may not be set at the operator's will. For the latter variant, we design an LP based approximation algorithm. Finally, using a local search procedure that shifts inspection probabilities within an initially determined support set, we perform an extensive computational study for all variants of the problem on instances of the Dutch railway and the Amsterdam subway network. This study reveals that our solutions are within 95% of theoretical upper bounds drawn from the LP relaxation.

==> budgets_RndLarge.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;LPflex;Time LPflex;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;MIPfix;Time MIPfix;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;0.2;701.5775481;731.3806507;1242;14;725.554606;725.554606;725.554606;37855;725.554606;2112;688.554606;625.5047548;701.5775481;37073;695.730572;2145;731.3806507;32076;13;690.3383182;644.107945;44;231.7169726;231.7169726;229.7169726;229.7169726;;;;;231.7169726;3;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;1;3077.385329;3181.540347;964;21;3117.628646;3117.146075;3118.761927;250488;3117.453169;8342;3000.628646;2968.882684;3069.303666;259401;3079.523372;7724;3179.752711;23641;21;3077.385329;3045.639367;44;1144.591037;1144.591037;1142.591037;1142.591037;;;;;2134.667421;221882;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;2;5161.820099;5529.35488;792;36;5227.947043;5227.293398;5260.592571;1579475;5254.409864;26002;5019.947043;4835.398608;5161.820099;1631594;4968.78284;26989;5528.35488;20184;35;5111.168427;5001.012609;44;2249.272799;2249.272799;2205.272799;2205.272799;;;;;3561.064934;483784;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;4;8763.901214;9731.144754;1353;51;8745.942258;8740.079686;8886.299277;5872836;8823.185511;60297;8540.942258;8441.929778;8763.901214;6054722;8749.18006;59939;9715.544754;73648;49;8472.27811;8348.33117;44;4381.746045;4381.746045;4239.746045;4239.746045;;;;;6100.074203;802142;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;6;11966.77527;13612.87223;1078;54;11794.27137;11787.63618;12037.48053;5347130;12007.13014;61994;11722.27137;11553.70076;11966.77527;5833906;11924.13781;65265;13606.47223;63362;51;11568.03481;11379.75738;44;6438.004604;6438.004604;6296.004604;6296.004604;;;;;8089.235038;917647;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;8;14493.67166;16987.40548;1520;68;14156.30702;14144.70575;14802.32443;9568465;14522.02734;95500;14034.30702;13771.21643;14493.67166;1.02E+07;14344.92171;101037;0;0;0;14347.35097;14344.92171;44;8403.194794;8403.194794;8261.194794;8261.194794;;;;;10003.62838;1052437;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;10;17020.71194;19850.71021;2926;78;16530.52325;16494.62394;0;0;0;0;16370.52325;16171.88197;17020.71194;1.51E+07;16842.01637;129016;0;0;0;16847.38354;16842.01637;214;6353.392512;6290.910648;5418.392512;5418.392512;0;0;0;0;6353.392512;2.19E+07;6290.910648;1222521


==> budgets_RndLarge_Gaps.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;0.2;0.959250901;0.035175879;0.992034183;0.992034183;0.992034183;37855;0.992034183;2112;0.941444931;0.855238314;0.959250901;37073;0.951256465;2145;0.032663317;0.94388376;0.88067403;0.110552764;0.316821306;0.316821306;0.314086751;0.314086751;;;;;0.316821306;;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;1;0.967262707;0.052763819;0.979911711;0.979760033;0.980267917;250488;0.979856557;8342;0.943137072;0.933158898;0.964722534;259401;0.967934722;7724;0.052763819;0.967262707;0.957284534;0.110552764;0.359760026;0.359760026;0.3591314;0.3591314;;;;;0.670954063;;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;2;0.93353026;0.090452261;0.945489511;0.945371298;0.95139355;1579475;0.95027539;26002;0.907872103;0.874495979;0.93353026;1631594;0.898618907;26989;0.087939698;0.924369757;0.904447755;0.110552764;0.406787563;0.406787563;0.398830035;0.398830035;;;;;0.644029007;;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;4;0.900603314;0.128140704;0.898757801;0.898155346;0.913181286;5872836;0.906695536;60297;0.87769142;0.867516617;0.900603314;6054722;0.899090526;59939;0.123115578;0.870635298;0.857898159;0.110552764;0.450280636;0.450280636;0.435688313;0.435688313;;;;;0.626860905;;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;6;0.87907791;0.135678392;0.866405794;0.865918374;0.88427191;5347130;0.882042374;61994;0.861116683;0.848733505;0.87907791;5833906;0.875945768;65265;0.128140704;0.849786483;0.835955645;0.110552764;0.472935064;0.472935064;0.462503761;0.462503761;;;;;0.594234259;;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;8;0.853201019;0.170854271;0.833341327;0.832658393;0.871370525;9568465;0.854870237;95500;0.826159536;0.810672144;0.853201019;1.02E+07;0.844444535;101037;0;0.844587538;0.844444535;0.110552764;0.494672056;0.494672056;0.486312922;0.486312922;;;;;0.588885006;;;
src\randomPTNGraphs\100n50c_graphs\RndNN100-1.kreuz;100;398;50;10;0.857435918;0.195979899;0.832742158;0.830933693;0;0;0;0;0.824681993;0.814675233;0.857435918;1.51E+07;0.848433945;129016;0;0.848704322;0.848433945;0.537688442;0.3200587;0.316911112;0.272957111;0.272957111;0;0;0;0;0.3200587;2.19E+07;0.316911112;1222521


==> budgets_RndSmall.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;LPflex;Time LPflex;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;MIPfix;Time MIPfix;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.2;616.993517;616.993517;381;1;616.993517;616.993517;616.993517;0;616.993517;0;616.993517;616.993517;616.993517;0;616.993517;0;616.993517;1159;1;616.993517;616.993517;84;151.5483762;151.5317605;147.5483762;147.5483762;147.5483762;3;147.5483762;2;151.5483762;2;151.5317605;3
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.4;1233.987034;1233.987034;165;2;1233.987034;1233.987034;1233.987034;0;1233.987034;0;1233.987034;1173.987034;1233.987034;0;1233.987034;28;1233.987034;1806;2;1233.987034;1173.987034;84;298.2907772;298.2576474;294.2907772;294.2907772;801.9200749;2493;800.4224838;297;823.7564614;2500;827.2089211;315
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.6;1712.554758;1772.554758;106;3;1772.554758;1772.554758;1772.554758;0;1772.554758;0;1712.554758;1456.554758;1712.554758;204;1707.372214;49;1734.128965;1383;8;1418.692998;1416.771889;84;444.230685;444.1811423;440.230685;440.230685;1472.086814;5955;1470.262957;738;1492.184668;5516;1502.762618;675
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.8;2185.075792;2252.83862;91;9;2250.337913;2250.337913;2250.401833;1838;2250.401833;204;1799.337913;1797.420859;2185.075792;2117;2181.374397;224;2192.83862;1674;8;1798.367651;1797.446059;84;589.3715709;589.3057163;585.3715709;585.3715709;2023.896755;9317;2025.879274;1076;1960.653599;11744;1953.916327;1338
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;1;2404.427261;2693.548275;331;10;2607.486932;2607.486932;2690.94072;2526;2690.94072;260;2128.486932;2039.970553;2404.427261;3106;2376.449412;341;2621.97839;1202;11;2121.844765;2147.953547;84;733.7168959;733.6348297;729.7168959;729.7168959;2538.3003;12985;2533.807955;1391;2308.27504;22950;2325.8769;1713
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;2;4386.695204;4586.836451;333;16;4430.952744;4430.952744;4557.107341;12814;4554.814629;1180;3899.952744;3936.516;4386.695204;11493;4367.015068;1056;4514.836451;1498;16;3952.308251;3930.104181;84;1439.144004;1438.982372;1419.144004;1419.144004;4302.523022;74711;4299.353221;4667;3851.157211;65724;3777.533091;4597
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;3;6060.076422;6200.402503;128;16;6066.462109;6066.462109;6149.905257;8614;6149.905257;851;5843.462109;5866.466647;6060.076422;11035;6058.640378;1014;6140.402503;2596;17;5864.008282;5862.407845;84;2119.813228;2119.574481;2099.813228;2099.813228;5699.84065;115068;5664.025196;7800;5754.395574;104342;5639.593924;7498
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;4;7337.95356;7534.870438;130;22;7266.932706;7265.189205;7418.452483;23197;7414.634079;1855;7144.932706;7111.492456;7337.95356;23606;7331.94776;1770;7468.870438;3845;22;7204.147104;7169.82033;84;2781.77731;2781.463851;2761.77731;2761.77731;7239.524719;135265;7236.758444;8382;7040.324917;120959;6993.860262;10076
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;5;8209.254323;8548.396296;108;29;8018.803342;8014.515923;8339.616965;55039;8312.913931;3476;7901.803342;7846.882888;8209.254323;62981;8106.323663;3615;8548.396296;5647;25;8131.983183;8101.797714;84;3425.45073;3425.064909;3405.45073;3405.45073;8143.538759;182278;8254.204525;10438;8023.188285;207846;7932.394032;13464
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;6;9120.67653;9429.815606;119;33;8774.559744;8769.706991;9130.503631;72811;9126.095927;5011;8642.555923;8590.025894;9120.67653;73267;9074.196585;4801;9429.815606;9626;30;9017.098112;8962.00252;84;4051.24158;4050.785703;4031.24158;4031.24158;8931.891516;233630;8967.14821;13526;8807.102852;236503;8875.428812;13740
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;7;9686.902352;10191.37942;481;41;9254.165352;9251.55995;9782.847721;111566;9735.658155;7269;9169.165352;9111.779305;9686.902352;121177;9654.044698;8147;10188.04609;13321;41;9257.493639;9135.767796;84;4659.551623;4659.027945;4639.551623;4639.551623;9616.975668;258728;9593.801033;16112;9339.258749;306548;9371.592174;17459
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;8;10157.27689;10701.40106;205;47;9540.982808;9526.513946;10286.9132;177650;10287.82739;9705;9340.982808;9255.81555;10157.27689;185961;10174.08459;11001;10689.81168;137012;46;9478.87875;9465.089231;84;5250.776338;5250.187067;5230.776338;5230.776338;9910.87267;308817;9880.691973;20600;9920.110881;327070;9886.457364;23778
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;9;10647.90192;11137.13915;171;54;9905.062279;9884.393513;10728.42837;193264;10695.58953;12688;9631.062279;9611.396673;10647.90192;196824;10627.40471;13251;11123.33202;26911;53;9861.218915;9798.598425;84;5825.304971;5824.652269;5805.304971;5805.304971;10381.70886;351471;10304.684;23664;10147.20809;379739;10371.99173;25566
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;10;10911.37242;11440.44802;230;53;10194.69092;10178.18298;11031.1745;216382;10962.62087;15700;9998.690922;9968.053013;10911.37242;224381;10907.42915;15503;11434.80221;54790;57;10084.42772;9966.739497;84;6383.52059;6382.806572;6363.52059;6363.52059;10695.96169;392955;10679.18394;24600;10544.55391;441089;10729.85801;25839
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;12;11268.89953;11548.1081;126;66;10807.65611;10798.42991;11471.70824;320249;11369.88494;22046;10606.8605;10504.5006;11268.89953;394953;11239.61318;22974;11548.1081;802949;67;10290.57257;10210.83054;84;7452.514446;7451.683958;7432.514446;7432.514446;11383.31501;488380;11246.22073;29060;11156.03512;595953;11133.69574;33341
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;14;11366.81135;11548.1081;114;66;11041.35954;11036.60487;11547.77687;422122;11547.9333;25099;10895.35954;10842.26197;11276.4606;461475;11421.14412;28099;11548.1081;4743473;67;10358.91907;10171.4695;84;8412.156301;8411.217258;8392.156301;8392.156301;11526.51577;543723;11505.86889;31527;11366.81135;575031;11227.69957;38425
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;16;11482.55971;11548.1081;127;64;11108.69963;11093.70153;11548.10809;339197;11548.10803;21392;10929.32175;10887.33861;11482.55971;346063;11420.85813;25657;11548.1081;43542;61;10695.32958;10663.60553;84;9184.242475;9183.202435;9180.242475;9180.242475;11537.66383;535583;11535.07062;38439;11353.50644;461217;11341.24464;42015


==> budgets_RndSmall_Gaps.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.2;1;0.010416667;1;1;1;0;1;0;1;1;1;0;1;0;0.010416667;1;1;0.875;0.245623936;0.245597006;0.239140886;0.239140886;0.239140886;3;0.239140886;2;0.245623936;2;0.245597006;3
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.4;1;0.020833333;1;1;1;0;1;0;1;0.951377123;1;0;1;28;0.020833333;1;0.951377123;0.875;0.241729264;0.241702416;0.238487739;0.238487739;0.649861022;2493;0.648647402;297;0.667556821;2500;0.67035463;315
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.6;0.966150552;0.03125;1;1;1;0;1;0;0.966150552;0.821726241;0.966150552;204;0.963226781;49;0.083333333;0.800366246;0.799282438;0.875;0.250616057;0.250588108;0.248359428;0.248359428;0.830488766;5955;0.829459823;738;0.84182712;5516;0.84779475;675
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;0.8;0.969921136;0.09375;0.998889975;0.998889975;0.998918348;1838;0.998918348;204;0.798698095;0.797847144;0.969921136;2117;0.968278144;224;0.083333333;0.79826741;0.79785833;0.875;0.261612867;0.261583635;0.25983733;0.25983733;0.89837627;9317;0.899256279;1076;0.870303617;11744;0.867313047;1338
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;1;0.892661655;0.104166667;0.968049081;0.968049081;0.999031926;2526;0.999031926;260;0.790216738;0.757354369;0.892661655;3106;0.882274669;341;0.114583333;0.787750784;0.797443865;0.875;0.272397901;0.272367433;0.270912871;0.270912871;0.942363025;12985;0.940695208;1391;0.856964422;22950;0.863499245;1713
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;2;0.956366169;0.166666667;0.966014985;0.966014985;0.993518603;12814;0.993018756;1180;0.850248921;0.858220266;0.956366169;11493;0.9520756;1056;0.166666667;0.861663217;0.856822392;0.875;0.313755247;0.313720009;0.309394943;0.309394943;0.938015355;74711;0.93732429;4667;0.839610754;65724;0.823559578;4597
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;3;0.97736823;0.166666667;0.978398113;0.978398113;0.991855812;8614;0.991855812;851;0.942432706;0.946142874;0.97736823;11035;0.977136625;1014;0.177083333;0.94574639;0.945488271;0.875;0.341883164;0.341844659;0.338657567;0.338657567;0.919269458;115068;0.913493147;7800;0.928068068;104342;0.909552875;7498
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;4;0.973865924;0.229166667;0.9644403;0.964208909;0.984549442;23197;0.984042677;1855;0.948248914;0.943810848;0.973865924;23606;0.973068856;1770;0.229166667;0.956107628;0.951551906;0.875;0.369187146;0.369145545;0.36653282;0.36653282;0.960802814;135265;0.960435684;8382;0.934365757;120959;0.92819914;10076
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;5;0.960326831;0.302083333;0.938047683;0.937546137;0.975576784;55039;0.972453036;3476;0.924360906;0.917936256;0.960326831;62981;0.948285899;3615;0.260416667;0.951287575;0.947756448;0.875;0.400712673;0.400667539;0.398373053;0.398373053;0.952639358;182278;0.965585151;10438;0.938560638;207846;0.927939435;13464
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;6;0.967216848;0.34375;0.930512336;0.929997718;0.968258979;72811;0.967791557;5011;0.916513778;0.910943146;0.967216848;73267;0.962287808;4801;0.3125;0.956232708;0.950390007;0.875;0.429620445;0.429572101;0.427499513;0.427499513;0.947196837;233630;0.95093569;13526;0.933963422;236503;0.941209159;13740
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;7;0.950499628;0.427083333;0.908038546;0.907782898;0.959913993;111566;0.955283652;7269;0.899698164;0.894067322;0.950499628;121177;0.947275565;8147;0.427083333;0.908365125;0.896421124;0.875;0.457205196;0.457153811;0.455242753;0.455242753;0.943638272;258728;0.941364327;16112;0.916388092;306548;0.919560717;17459
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;8;0.949153931;0.489583333;0.891563895;0.890211841;0.961267888;177650;0.961353315;9705;0.872874753;0.864916238;0.949153931;185961;0.950724539;11001;0.479166667;0.885760537;0.884471966;0.875;0.490662513;0.490607448;0.488793599;0.488793599;0.926128515;308817;0.923308258;20600;0.926991786;327070;0.923847009;23778
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;9;0.956071552;0.5625;0.88937223;0.887516388;0.963301996;193264;0.960353407;12688;0.864769861;0.863004093;0.956071552;196824;0.954231115;13251;0.552083333;0.885435549;0.879812876;0.875;0.523052185;0.522993579;0.521256392;0.521256392;0.932170167;351471;0.925254131;23664;0.911114421;379739;0.931297669;25566
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;10;0.953753944;0.552083333;0.891109414;0.889666468;0.964225744;216382;0.958233528;15700;0.873977217;0.871299183;0.953753944;224381;0.953409266;15503;0.59375;0.881471399;0.87118437;0.875;0.5579782;0.557915788;0.556230017;0.556230017;0.934925073;392955;0.933458543;24600;0.921690645;441089;0.937887921;25839
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;12;0.975822138;0.6875;0.9358811;0.935082164;0.99338421;320249;0.984566896;22046;0.918493351;0.90962957;0.975822138;394953;0.973286108;22974;0.697916667;0.891104628;0.884199425;0.875;0.645345054;0.645273139;0.643613169;0.643613169;0.985729862;488380;0.973858284;29060;0.966048726;595953;0.964114264;33341
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;14;0.984300741;0.6875;0.956118478;0.955706751;0.999971317;422122;0.999984864;25099;0.943475715;0.938877769;0.976476883;461475;0.989005647;28099;0.697916667;0.897023044;0.880790984;0.875;0.728444541;0.728363225;0.726712655;0.726712655;0.998130228;543723;0.996342327;31527;0.984300741;575031;0.972254457;38425
src\randomPTNGraphs\25n50c_graphs\RndNN25-1.kreuz;25;96;50;16;0.994323885;0.666666667;0.961949744;0.960650995;1;339197;0.999999994;21392;0.946416647;0.942781148;0.994323885;346063;0.988980882;25657;0.635416667;0.926154266;0.923407145;0.875;0.79530278;0.795212719;0.794956403;0.794956403;0.999095587;535583;0.998871029;38439;0.983148612;461217;0.982086809;42015


==> budgets_adammetro.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;LPflex;Time LPflex;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;MIPfix;Time MIPfix;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.2;1865.661911;1892.193309;411;2;1839.645216;1839.645216;1865.661911;132;1865.661911;82;1839.645216;1839.645216;1865.661911;51;1865.661911;30;1892.193309;1840;2;1843.687377;1843.687377;58;742.5653894;742.5653894;742.5653894;742.5653894;742.5653894;1;742.5653894;0;742.5653894;0;742.5653894;10
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.4;3673.515917;3673.515917;132;3;3329.323021;3329.323021;3376.016078;195;3376.016078;50;3329.323021;3329.323021;3376.016078;145;3376.016078;60;3673.515917;2132;1;3673.515917;3673.515917;58;1461.965254;1461.965254;1461.965254;1461.965254;2942.537058;1501;2942.537058;426;2942.537058;1405;2942.537058;416
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.6;4919.07492;5118.530729;143;7;4403.369292;4403.369292;4919.07492;387;4919.07492;122;4403.369292;4403.369292;4919.07492;371;4919.07492;110;5118.530729;1592;6;4443.9085;4443.9085;58;2159.02297;2159.02297;2159.02297;2159.02297;4539.892978;2358;4539.892978;726;4539.892978;2356;4539.892978;720
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.8;6307.236056;6419.41363;497;7;5719.399583;5719.399583;6307.236056;374;6307.236056;110;5719.399583;5719.399583;6307.236056;375;6307.236056;110;6419.41363;1182;6;5751.513664;5751.513664;58;2834.531206;2834.531206;2834.531206;2834.531206;5633.097977;2721;5633.097977;970;5633.097977;3182;5633.097977;773
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;1;7362.614103;7716.60084;157;8;7005.049949;7005.049949;7362.614103;472;7362.614103;145;7005.049949;7005.049949;7362.614103;478;7362.614103;135;7716.60084;1390;7;7006.352048;7006.352048;58;3489.253058;3489.253058;3489.253058;3489.253058;6523.987648;3000;6523.987648;906;6523.987648;2956;6538.526418;945
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;2;11244.64098;12173.60305;241;15;10556.71329;10556.71329;11244.64098;2370;11244.64098;627;10556.71329;10556.71329;11244.64098;3957;11244.64098;660;12173.60305;1159;15;10577.38901;10577.38901;58;6475.840122;6475.840122;6475.840122;6475.840122;9787.535546;7418;9787.535546;2104;9787.535546;7434;9787.535546;2059
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;3;13371.94193;14324.49466;123;22;12403.04017;12403.04017;13371.94193;5230;13371.94193;1444;12403.04017;12403.04017;13371.94193;5224;13371.94193;1431;14324.49466;1032;28;12025.01728;12025.01728;58;9012.597545;9012.597545;9012.597545;9012.597545;12412.29909;10255;12412.29909;2944;12412.29909;10214;12412.10009;2855
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;4;14361.59323;14442.75674;94;28;13555.37599;13555.37599;14361.59323;8576;14361.59323;2530;13555.37599;13555.37599;14361.59323;8426;14361.59323;2528;14442.75674;952;30;12029.00655;12029.00655;58;10766.6196;10766.6196;10766.6196;10766.6196;13710.98262;16090;13710.98262;4886;13710.98262;15913;13710.98262;4965
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;5;14442.75674;14442.75674;97;31;14076.06787;14076.06787;14442.75674;1449;14442.75674;381;14076.06787;14076.06787;14442.75674;1402;14442.75674;366;14442.75674;963;30;12031.4967;12031.4967;58;12076.89679;12076.89679;12076.89679;12076.89679;14346.89832;20227;14346.89832;5761;14346.89832;20309;14346.89832;5877
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;6;14442.75674;14442.75674;80;34;14349.30833;14349.30833;14442.75674;764;14442.75674;207;14349.30833;14349.30833;14442.75674;731;14442.75674;210;14442.75674;1358;32;12019.54425;12019.54425;58;12921.53769;12921.53769;12921.53769;12921.53769;14442.75674;9129;14442.75674;2572;14442.75674;9120;14442.75674;2554
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;7;14442.75674;14442.75674;75;37;14436.22205;14436.22205;14442.75674;474;14442.75674;138;14436.22205;14436.22205;14442.75674;470;14442.75674;126;14442.75674;955;31;12083.82019;12083.82019;58;13447.38487;13447.38487;13447.38487;13447.38487;14442.75674;1734;14442.75674;476;14442.75674;1714;14442.75674;467
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;8;14442.75674;14442.75674;151;35;14428.00292;14428.00292;14442.75674;527;14442.75674;136;14428.00292;14428.00292;14442.75674;489;14442.75674;140;14442.75674;929;28;12117.76711;12117.76711;58;13748.85364;13748.85364;13748.85364;13748.85364;14442.75674;1991;14442.75674;588;14442.75674;1967;14442.75674;584
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;9;14442.75674;14442.75674;70;38;14435.79371;14435.79371;14442.75674;757;14442.75674;211;14435.79371;14435.79371;14442.75674;742;14442.75674;210;14442.75674;942;28;12117.76711;12117.76711;58;13990.96688;13990.96688;13990.96688;13990.96688;14442.75674;2147;14442.75674;648;14442.75674;2126;14442.75674;651
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;10;14442.75674;14442.75674;60;39;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;941;30;12088.15441;12088.15441;58;14193.71716;14193.71716;14193.71716;14193.71716;14442.75674;1825;14442.75674;475;14442.75674;1587;14442.75674;473
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;12;14442.75674;14442.75674;60;44;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;956;31;12043.891;12043.891;58;14405.88001;14405.88001;14405.88001;14405.88001;14442.75674;1203;14442.75674;366;14442.75674;1187;14442.75674;368
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;14;14442.75674;14442.75674;58;46;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;990;31;12074.96144;12074.96144;58;14442.75674;14442.75674;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;0;14442.75674;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;16;14442.75674;14442.75674;57;48;14440.58117;14440.58117;14442.75674;857;14442.75674;245;14440.58117;14440.58117;14442.75674;843;14442.75674;240;14442.75674;963;30;12107.94267;12107.94267;58;14442.75674;14442.75674;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;0;14442.75674;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;18;14442.75674;14442.75674;57;50;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;917;29;12091.42866;12091.42866;58;14442.75674;14442.75674;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;0;14442.75674;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;20;14442.75674;14442.75674;58;47;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;977;32;12010.44247;12010.44247;58;14442.75674;14442.75674;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;0;14442.75674;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;25;14442.75674;14442.75674;60;49;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;988;31;12048.47464;12048.47464;58;14442.75674;14442.75674;14442.75674;14442.75674;14442.75674;0;14442.75674;0;14442.75674;0;14442.75674;0


==> budgets_adammetro_Gaps.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.2;0.985978495;0.022727273;0.972229004;0.972229004;0.985978495;132;0.985978495;82;0.972229004;0.972229004;0.985978495;51;0.985978495;30;0.022727273;0.974365234;0.974365234;0.659090909;0.392436325;0.392436325;0.392436325;0.392436325;0.392436325;1;0.392436325;0;0.392436325;0;0.392436325;10
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.4;1;0.034090909;0.906304232;0.906304232;0.919014959;195;0.919014959;50;0.906304232;0.906304232;0.919014959;145;0.919014959;60;0.011363636;1;1;0.659090909;0.397974389;0.397974389;0.397974389;0.397974389;0.801013831;1501;0.801013831;426;0.801013831;1405;0.801013831;416
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.6;0.961032605;0.079545455;0.860279937;0.860279937;0.961032605;387;0.961032605;122;0.860279937;0.860279937;0.961032605;371;0.961032605;110;0.068181818;0.868200024;0.868200024;0.659090909;0.421805218;0.421805218;0.421805218;0.421805218;0.886952373;2358;0.886952373;726;0.886952373;2356;0.886952373;720
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;0.8;0.982525262;0.079545455;0.890953584;0.890953584;0.982525262;374;0.982525262;110;0.890953584;0.890953584;0.982525262;375;0.982525262;110;0.068181818;0.895956235;0.895956235;0.659090909;0.441556094;0.441556094;0.441556094;0.441556094;0.877509739;2721;0.877509739;970;0.877509739;3182;0.877509739;773
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;1;0.954126597;0.090909091;0.907789595;0.907789595;0.954126597;472;0.954126597;145;0.907789595;0.907789595;0.954126597;478;0.954126597;135;0.079545455;0.907958335;0.907958335;0.659090909;0.45217488;0.45217488;0.45217488;0.45217488;0.845448376;3000;0.845448376;906;0.845448376;2956;0.847332466;945
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;2;0.923690459;0.170454545;0.867180674;0.867180674;0.923690459;2370;0.923690459;627;0.867180674;0.867180674;0.923690459;3957;0.923690459;660;0.170454545;0.868879079;0.868879079;0.659090909;0.531957556;0.531957556;0.531957556;0.531957556;0.803996607;7418;0.803996607;2104;0.803996607;7434;0.803996607;2059
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;3;0.933501826;0.25;0.865862319;0.865862319;0.933501826;5230;0.933501826;1444;0.865862319;0.865862319;0.933501826;5224;0.933501826;1431;0.318181818;0.839472356;0.839472356;0.659090909;0.629173856;0.629173856;0.629173856;0.629173856;0.866508689;10255;0.866508689;2944;0.866508689;10214;0.866494797;2855
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;4;0.994380331;0.318181818;0.938558769;0.938558769;0.994380331;8576;0.994380331;2530;0.938558769;0.938558769;0.994380331;8426;0.994380331;2528;0.340909091;0.83287469;0.83287469;0.659090909;0.745468458;0.745468458;0.745468458;0.745468458;0.949332794;16090;0.949332794;4886;0.949332794;15913;0.949332794;4965
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;5;1;0.352272727;0.974610881;0.974610881;1;1449;1;381;0.974610881;0.974610881;1;1402;1;366;0.340909091;0.833047105;0.833047105;0.659090909;0.836190556;0.836190556;0.836190556;0.836190556;0.993362872;20227;0.993362872;5761;0.993362872;20309;0.993362872;5877
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;6;1;0.386363636;0.993529738;0.993529738;1;764;1;207;0.993529738;0.993529738;1;731;1;210;0.363636364;0.832219531;0.832219531;0.659090909;0.894672528;0.894672528;0.894672528;0.894672528;1;9129;1;2572;1;9120;1;2554
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;7;1;0.420454545;0.999547545;0.999547545;1;474;1;138;0.999547545;0.999547545;1;470;1;126;0.352272727;0.836669924;0.836669924;0.659090909;0.931081587;0.931081587;0.931081587;0.931081587;1;1734;1;476;1;1714;1;467
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;8;1;0.397727273;0.998978462;0.998978462;1;527;1;136;0.998978462;0.998978462;1;489;1;140;0.318181818;0.83902037;0.83902037;0.659090909;0.951954941;0.951954941;0.951954941;0.951954941;1;1991;1;588;1;1967;1;584
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;9;1;0.431818182;0.999517887;0.999517887;1;757;1;211;0.999517887;0.999517887;1;742;1;210;0.318181818;0.83902037;0.83902037;0.659090909;0.968718585;0.968718585;0.968718585;0.968718585;1;2147;1;648;1;2126;1;651
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;10;1;0.443181818;1;1;1;0;1;0;1;1;1;0;1;0;0.340909091;0.836970021;0.836970021;0.659090909;0.982756783;0.982756783;0.982756783;0.982756783;1;1825;1;475;1;1587;1;473
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;12;1;0.5;1;1;1;0;1;0;1;1;1;0;1;0;0.352272727;0.833905273;0.833905273;0.659090909;0.997446697;0.997446697;0.997446697;0.997446697;1;1203;1;366;1;1187;1;368
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;14;1;0.522727273;1;1;1;0;1;0;1;1;1;0;1;0;0.352272727;0.836056555;0.836056555;0.659090909;1;1;1;1;1;0;1;0;1;0;1;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;16;1;0.545454545;0.999849366;0.999849366;1;857;1;245;0.999849366;0.999849366;1;843;1;240;0.340909091;0.838340137;0.838340137;0.659090909;1;1;1;1;1;0;1;0;1;0;1;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;18;1;0.568181818;1;1;1;0;1;0;1;1;1;0;1;0;0.329545455;0.837196726;0.837196726;0.659090909;1;1;1;1;1;0;1;0;1;0;1;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;20;1;0.534090909;1;1;1;0;1;0;1;1;1;0;1;0;0.363636364;0.831589334;0.831589334;0.659090909;1;1;1;1;1;0;1;0;1;0;1;0
src\realLifeInstances\ADAMmetro50.kreuz;45;88;50;25;1;0.556818182;1;1;1;0;1;0;1;1;1;0;1;0;0.352272727;0.834222639;0.834222639;0.659090909;1;1;1;1;1;0;1;0;1;0;1;0


==> budgets_nlcomplete.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;LPflex;Time LPflex;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;LPfix;Time LPfix;SupportSet LPfix;Response LPfixN;Response LPfixA;LS+LPfixN;Time LS+LPfixN;LS+LPfixA;Time LS+LPfixA;MIPfix;Time MIPfix;SupportSet MIPfix;Response MIPfixN;Response MIPfixA;LS+MIPfixN;Time LS+MIPfixN;LS+MIPfixA;Time LS+MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.2;1421.869738;1543.472784;1902;27;1531.674413;1530.57239;1531.674413;39972;1530.57239;1376;1383.674413;1385.891171;1383.674413;40031;1385.891171;1376;1543.078958;7605;31;1377.40098;1367.74674;1377.40098;41344;1367.74674;1327;1500.413873;275435;33;1421.869738;1423.534706;1421.869738;52573;1423.534706;1249;28;709.1729371;709.1729371;709.1729371;709.1729371;709.1729371;0;709.1729371;0;709.1729371;0;709.1729371;0
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.4;2446.125589;2546.651012;1810;34;2488.748177;2487.401329;2503.363581;255654;2502.016733;6132;2293.748177;2279.930812;2333.482852;251458;2284.576896;6147;2546.291457;8268;39;2334.60829;2317.007194;2418.39083;292501;2317.007194;6850;2497.651012;513444;41;2446.125589;2362.189256;2446.125589;289710;2362.189256;6460;28;1426.618677;1426.561534;1370.618677;1370.618677;1822.180528;19423;1821.062201;1842;1426.618677;21154;1426.561534;2310
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.6;3406.110287;3524.476518;2044;40;3435.696204;3434.23463;3437.422847;536798;3435.961273;10126;3169.696204;3138.014725;3280.898116;512696;3175.402856;9470;3524.116963;7987;39;3272.064531;3254.461042;3355.841005;304374;3254.461042;7036;3475.476518;498750;45;3397.629981;3305.363825;3406.110287;518468;3305.363825;9548;28;1916.812989;1916.812989;1882.812989;1882.812989;2600.59253;82587;2592.82477;6600;2472.320204;89872;2472.320204;8207
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.8;4336.395512;4502.302024;1981;39;4415.069886;4413.633289;4416.055355;628074;4414.618758;11857;4295.069886;4267.440908;4303.069886;635889;4267.440908;11982;4501.942469;8315;40;4243.759509;4226.158413;4328.192789;505504;4226.158413;9657;4453.302024;566360;47;4327.099261;4282.250182;4336.395512;660693;4282.250182;10375;28;2746.017922;2745.903637;2690.017922;2690.017922;3431.910506;148810;3431.594094;12933;3334.57983;160011;3334.57983;14696
src\realLifeInstances\NLtrain.kreuz;341;862;50;1;5290.000592;5480.12753;2091;44;5365.040384;5361.679595;5366.205401;1487495;5362.844612;17988;5115.040384;5075.411406;5187.529874;1449821;5127.58418;18081;5479.767975;7972;40;5181.680714;5164.079618;5266.113994;528979;5164.079618;9641;5431.12753;428004;38;5281.000592;5226.882974;5290.000592;526892;5226.882974;10780;28;3415.196466;3415.053609;3359.196466;3359.196466;4182.988021;199166;4167.469946;16646;3993.522027;212583;3995.776966;18159
src\realLifeInstances\NLtrain.kreuz;341;862;50;2;9893.650606;10369.25506;2441;44;10065.20164;10057.4244;10068.51514;1330660;10060.73789;18960;9756.201642;9628.139808;9889.189774;1329688;9768.137451;18451;10368.8955;18610;46;9730.656349;9705.352003;9738.656349;1386446;9705.352003;23081;10320.25506;581360;47;9721.816408;9621.552919;9893.650606;1053526;9936.622277;16443;28;6719.133561;6719.133561;6685.133561;6685.133561;7677.093755;376485;7659.273833;31123;7433.838644;351579;7430.879714;32636
src\realLifeInstances\NLtrain.kreuz;341;862;50;4;18029.45116;19400.57822;4446;52;18033.0567;18027.30625;18062.32825;3196322;18057.86275;39625;17831.0567;17809.78437;17920.86168;3250454;17833.1803;41934;19400.04958;24305;56;17837.89379;17809.42663;17921.35782;3718017;17809.42663;44321;19349.91155;675280;56;18010.25332;17950.43635;18029.45116;3494828;17968.41556;42558;28;13492.78586;13490.50015;13436.78586;13436.78586;14552.53615;538732;14537.4299;43525;14213.50558;483524;14213.50558;43790
src\realLifeInstances\NLtrain.kreuz;341;862;50;6;24066.36557;26596.72585;22355;82;24061.1391;24051.9023;24305.14589;5.30E+07;24265.35004;125534;23945.1391;23797.17992;24057.79576;5.29E+07;23875.64986;128935;26596.48905;41792;91;23758.21373;23622.64478;24066.36557;5.40E+07;23883.64763;153974;26546.47148;10758509;90;23524.01974;23382.06466;23977.70326;4.14E+07;23897.67226;138124;28;19930.76413;19926.83556;19874.76413;19874.76413;21136.0137;816850;20754.84373;47737;20429.03799;784386;20426.31183;48095


==> budgets_nlcomplete_Gaps.csv <==
Graphname;Vertices;Edges;Commodities;Budget;Best;SupportSet LPflex;varResponse LPflexN;varResponse LPflexA;varLS+LPflexN;Time varLS+LPflexN;varLS+LPflexA;Time varLS+LPflexA;Response LPflexN;Response LPflexA;LS+LPflexN;Time LS+LPflexN;LS+LPflexA;Time LS+LPflexA;SupportSet LPfix;Response LPfixN;Response LPfixA;LS+LPfixN;Time LS+LPfixN;LS+LPfixA;Time LS+LPfixA;SupportSet MIPfix;Best Result;Response MIPfixN;Gain Borndofer;Response MIPfixA;LS+MIPfixN;Time LS+MIPfixN;LS+MIPfixA;Time LS+MIPfixA;SupportSet MC;Response MCflexN;Response MCflexA;Response MCfixN;Response MCfixA;LS+MCflexN;Time LS+MCflexN;LS+MCflexA;Time LS+MCflexA;LS+MCfixN;Time LS+MCfixN;LS+MCfixA;Time LS+MCfixA
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.2;0.921214648;0.031322506;0.992355957;0.991641968;0.992355957;39972;0.991641968;1376;0.896468293;0.897904508;0.896468293;40031;0.897904508;1376;0.035962877;0.892403801;0.88614892;0.892403801;41344;0.88614892;1327;0.038283063;0.921214648;0.921214648;1;0.922293364;0.921214648;52573;0.922293364;1249;0.032482599;0.459465787;0.459465787;0.459465787;0.459465787;0.459465787;0;0.459465787;0;0.459465787;0;0.459465787;0
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.4;0.960526424;0.039443155;0.977263145;0.976734275;0.983002213;255654;0.982473343;6132;0.900691994;0.895266293;0.916294711;251458;0.897090683;6147;0.045243619;0.916736639;0.909825172;0.949635745;292501;0.909825172;6850;0.047563805;0.960526424;0.960526424;1;0.927566928;0.960526424;289710;0.927566928;6460;0.032482599;0.560194024;0.560171585;0.53820436;0.53820436;0.715520313;19423;0.715081176;1842;0.560194024;21154;0.560171585;2310
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.6;0.96641594;0.046403712;0.974810354;0.974395662;0.975300255;536798;0.974885563;10126;0.899338154;0.890349165;0.930889481;512696;0.900957302;9470;0.045243619;0.928383127;0.923388488;0.952153033;304374;0.923388488;7036;0.052204176;0.96641594;0.964009822;1.002495947;0.937831139;0.96641594;518468;0.937831139;9548;0.032482599;0.5438575;0.5438575;0.534210678;0.534210678;0.737866323;82587;0.735662376;6600;0.701471606;89872;0.701471606;8207
src\realLifeInstances\NLtrain.kreuz;341;862;50;0.8;0.963150737;0.045243619;0.980624992;0.980305911;0.980843873;628074;0.980524793;11857;0.95397196;0.947835326;0.955748829;635889;0.947835326;11982;0.046403712;0.942575484;0.938666129;0.961328842;505504;0.938666129;9657;0.054524362;0.963150737;0.96108596;1.002148379;0.951124593;0.963150737;660693;0.951124593;10375;0.032482599;0.609914197;0.609888813;0.597476115;0.597476115;0.762256838;148810;0.762186561;12933;0.740638858;160011;0.740638858;14696
src\realLifeInstances\NLtrain.kreuz;341;862;50;1;0.965306111;0.051044084;0.978999185;0.978385916;0.979211774;1487495;0.978598506;17988;0.933379808;0.926148411;0.94660751;1449821;0.935668769;18081;0.046403712;0.94554017;0.942328366;0.960947344;528979;0.942328366;9641;0.044083527;0.965306111;0.963663813;1.001704222;0.953788565;0.965306111;526892;0.953788565;10780;0.032482599;0.623196531;0.623170463;0.612977791;0.612977791;0.763301218;199166;0.760469519;16646;0.728727937;212583;0.729139412;18159
src\realLifeInstances\NLtrain.kreuz;341;862;50;2;0.954133209;0.051044084;0.97067741;0.96992738;0.97099696;1330660;0.970246931;18960;0.940877776;0.928527628;0.953703011;1329688;0.942028853;18451;0.053364269;0.938414215;0.935973891;0.939185727;1386446;0.935973891;23081;0.054524362;0.954133209;0.937561701;1.017675112;0.927892396;0.954133209;1053526;0.958277352;16443;0.032482599;0.64798614;0.64798614;0.644707216;0.644707216;0.740370809;376485;0.738652274;31123;0.716911543;351579;0.716626187;32636
src\realLifeInstances\NLtrain.kreuz;341;862;50;4;0.929325454;0.060324826;0.929511301;0.929214895;0.931020098;3196322;0.930789925;39625;0.91909924;0.918002761;0.923728225;3250454;0.919208701;41934;0.064965197;0.919451657;0.917984321;0.923753798;3718017;0.917984321;44321;0.064965197;0.929325454;0.928335904;1.001065939;0.925252647;0.929325454;3494828;0.926179383;42558;0.032482599;0.695483697;0.69536588;0.692597185;0.692597185;0.750108372;538732;0.749329723;43525;0.73263309;483524;0.73263309;43790
src\realLifeInstances\NLtrain.kreuz;341;862;50;6;0.904861963;0.09512761;0.904665455;0.904318164;0.913839772;5.30E+07;0.912343503;125534;0.900304016;0.894740956;0.90453975;5.29E+07;0.897691317;128935;0.105568445;0.893275881;0.888178677;0.904861963;5.40E+07;0.897992022;153974;0.104408353;0.904861963;0.884470512;1.023054981;0.879133198;0.901528383;4.14E+07;0.898519329;138124;0.032482599;0.749369086;0.749221377;0.747263563;0.747263563;0.794684798;816850;0.780353336;47737;0.768103491;784386;0.768000992;48095

